Allspark: Weak to Strong Transfer via Alternating Chain of Thought

Recent progress in frontier models has renewed interest in large-scale reinforcement learning (RL), but the cost of generating large-model rollouts makes even testing RL recipes expensive. We ask whether reasoning improvements learned by a small, weak model can benefit a larger, stronger model without using the strong model's rollouts during training. We introduce Allspark, a training and inference framework for weak-to-strong transfer through alternating chains of thought. A weak teacher is trained alongside a frozen copy of the same model; the two alternate reasoning segments, and the frozen model produces the final answer. At inference time, a stronger student replaces the frozen training partner, while both models remain fixed. Because they communicate through text, the teacher can steer students from different model families and with different tokenizers. We study Allspark at two scales: controlled Qwen experiments across math and reasoning, and larger-scale Inkling experiments on ARC-AGI-2. The Inkling experiments show accuracy gains in within-family and cross-family settings, including transfer to Kimi and Nemotron, with benefits that vary across inference settings. These findings motivate reusing a trained weak teacher across strong students and examining the resulting accuracy--token tradeoff.

==> tex/rollout_cases_manifest.json <==
{
  "created_date": "2026-09-24",
  "purpose": "Normalized presentation excerpts for twelve qualitative case-study pages and three main panels.",
  "global_limitations": "Cases are selected from fixed development data, not random examples or untouched test evidence. Quotations show observed continuation and outcomes, not causal necessity. Ellipses between excerpts indicate omitted turns; do not join quotes into invented continuous dialogue.",
  "numbering": "Turn is the saved chunk index plusone; final answers are student generated.",
  "cases": [
    {
      "id": "M1",
      "domain": "math",
      "title": "The unpaired square root",
      "task_id": "math:EleutherAI/hendrycks_math:number_theory:261",
      "student": "4B",
      "task_summary": "Name the greatest whole number less than $100$ that has an odd number of positive factors.",
      "task_summary_is_quote": true,
      "baseline_correct": true,
      "allspark_correct": true,
      "baseline_answer": "81",
      "allspark_answer": "81",
      "baseline_excerpt": "Oh! I think it's when the number is a perfect square. Because in a perfect square, one of the factors is repeated.",
      "baseline_excerpt_field": "reasoning_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "I remember that numbers usually have factors in pairs, right? Like for a number n, if d is a factor, then n/d is also a factor.",
          "source_chunk": 0,
          "sha256": "67e0e9c53af2aecf858d85676c93d3be97f3515a1a3720e18201a39c3083324e",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "If a number is a perfect square, then one of its factors is the square root, and that factor pairs with itself.",
          "source_chunk": 1,
          "sha256": "cf9fd570c705ab167a89db425fd82ecee2ef10bac83e87ea6995b1abc67a14cc",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "Wait, according to the logic, if all factors come in pairs, then the number of factors is even unless there is a square root factor. Therefore, only perfect squares have an odd number of factors.",
          "source_chunk": 2,
          "sha256": "b08292cf6b63af8e7a0b55f72c7b25e4ae5dd809d0fa2a59bab26fb4483d170b",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher names the self-pairing square root and the student carries the criterion forward to 81.",
      "limitation": "Both conditions answer 81 correctly; the student already knew factor pairing, so this is shared reasoning rather than a rescued error.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_one_based": 136,
          "record_sha256_without_newline": "ac36392bea035e1e635dffcf5295aec411ac5ce18fdf42b914f194bb333deb4e"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_one_based": 136,
          "record_sha256_without_newline": "96b22a08d0a486bdcb33476ea53fdb13a6dc6d06db16bc6932ec17c584013382"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_one_based": 136,
          "record_sha256_without_newline": "84428f00f3c5d830ef6d301a27ab0426afad5d7d8e211b7f486a4b217e5193d3"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_one_based": 136,
          "record_sha256_without_newline": "3b044751ddb34b647c8f1b7495ceed88f28e254e04ab313f1737634bfede6997"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_one_based": 136,
          "record_sha256_without_newline": "a6bb8321198f3e8f00246d8f31970a35c085d873c8be7b807d94f19ec6b5ea9a"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/math_candidates.json",
        "candidate_id": "math_factors"
      },
      "caption_labels": {
        "baseline": "Native",
        "allspark": "Allspark"
      },
      "selection_type": "main_candidate_clean_co_construction",
      "main_task_summary": "Largest integer below 100 with an odd number of positive factors.",
      "main_baseline_excerpt": "Oh! I think it's when the number is a perfect square. Because in a perfect square, one of the factors is repeated.",
      "main_teacher_excerpt": "If a number is a perfect square, then one of its factors is the square root, and that factor pairs with itself.",
      "main_student_after_excerpt": "Therefore, only perfect squares have an odd number of factors.",
      "main_student_before_excerpt": "I remember that numbers usually have factors in pairs, right? Like for a number n, if d is a factor, then n/d is also a factor.",
      "baseline_excerpt_sha256": "ef78642c8fa0069d7d4e8f720019f4fcb6b51d46459b5b181425c52dfc4bfac6",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "M2",
      "domain": "math",
      "title": "Eliminate the square terms",
      "task_id": "math:EleutherAI/hendrycks_math:intermediate_algebra:42",
      "student": "4B",
      "task_summary": "Two reals $a$ and $b$ are such that $a+b=7$ and $a^3+b^3=91$. Compute $ab$.",
      "task_summary_is_quote": true,
      "baseline_correct": true,
      "allspark_correct": true,
      "baseline_answer": "12",
      "allspark_answer": "12",
      "baseline_excerpt": "13 = (a + b)² - 3ab",
      "baseline_excerpt_field": "reasoning_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "Oh yeah, the formula is a³ + b³ = (a + b)(a² - ab + b²). Right? So maybe I can use that here.",
          "source_chunk": 0,
          "sha256": "f195a52140e41de8f2035290c880b7fba8f5ff31452e683d45d9732e7e7e465a",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "a² + b² = (a + b)² - 2ab.\n\nSince a + b is 7, that would be 7² - 2ab, which is 49 - 2ab.",
          "source_chunk": 1,
          "sha256": "b61650a55d46668f40d3e15cc3b5c7998a4d11728b30f308901da226f5703bcd",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "(49 - 2ab) - ab = 13. So combining like terms:\n\n49 - 3ab = 13.",
          "source_chunk": 2,
          "sha256": "8d6003be688d9e38289e3fac496fd6e01023ad0b798c6b0e6405492ec54f0d5d",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher substitutes for the squared terms, and the student combines them to obtain ab=12.",
      "limitation": "Both conditions answer 12 correctly; the student supplied the sum-of-cubes identity before the teacher.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_one_based": 221,
          "record_sha256_without_newline": "37a5ad54f57889edf011274710816566fea6903f25d3f73f16ea56b93c80cb1e"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_one_based": 221,
          "record_sha256_without_newline": "7f9b93248eaf140b7259773221189aee5ac088098b622d45a065139400c2ccdf"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_one_based": 221,
          "record_sha256_without_newline": "cd90998d3f03c5730fe70234cb920c8c76179103430ef5772723aacac8792187"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_one_based": 221,
          "record_sha256_without_newline": "37865f89624bef1d7c2d7bd55a648172fa2ba93bf08a9a20346ad3bace0af166"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_one_based": 221,
          "record_sha256_without_newline": "6a32b9e3eafefbe1428de70f69fb7f00634d68daaee087439ef3ae9d91f371af"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/math_candidates.json",
        "candidate_id": "math_cubes"
      },
      "caption_labels": {
        "baseline": "Native",
        "allspark": "Allspark"
      },
      "selection_type": "appendix_positive_co_construction",
      "baseline_excerpt_sha256": "0e9d9b16c238d0fb435bec49e5700aba1dcb50615f10b3aa3935002e19eed9f5",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "M3",
      "domain": "math",
      "title": "Recovery after uncertain geometry",
      "task_id": "math:EleutherAI/hendrycks_math:geometry:89",
      "student": "4B",
      "task_summary": "An octagon is inscribed in a square so that the vertices of the octagon trisect the sides of the square. The perimeter of the square is 108 centimeters. What is the number of square centimeters in the area of the octagon?",
      "task_summary_is_quote": true,
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "1053/2",
      "allspark_answer": "567",
      "baseline_excerpt": "Given that the shoelace formula is reliable and I've double-checked it, I think the correct area is 526.5 cm², which is 1053/2.",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 23,
          "text": "Wait, maybe each triangle has legs of 9 cm? Let me think.",
          "source_chunk": 22,
          "sha256": "34874258ce15ecc90c7d0fb87714a491ef4e4f69738eec62b5bc456d2f555745",
          "completion_token_span": [
            5504,
            5760
          ]
        },
        {
          "role": "teacher",
          "turn": 24,
          "text": "Alternatively, maybe the octagon is formed by cutting each corner",
          "source_chunk": 23,
          "sha256": "b69fc6c557a5105c3ba4e412c26375d2addd35b8bb407f643675173043d7cbb1",
          "completion_token_span": [
            5760,
            6016
          ]
        },
        {
          "role": "student",
          "turn": 25,
          "text": "The area of this triangle is (9 * 9)/2 = 40.5 cm². Similarly, each corner has such a triangle. There are four corners, so total area cut off is 4 * 40.5 = 162 cm². Then, the area of the square is 27*27 = 729 cm². Therefore, the area of the octagon would be 729 - 162 = 567 cm². But wait, is that correct?",
          "source_chunk": 24,
          "sha256": "fb829ab9f12a8afb9bce4a48b060802c4d987a1829af05b4732b4b7970d31f1a",
          "completion_token_span": [
            6016,
            6272
          ]
        }
      ],
      "interpretation": "The teacher returns to corner subtraction and the student computes 567, which matches the eventual final answer.",
      "limitation": "Corner subtraction appeared earlier in both roles, uncertainty continues afterward, and both reasoning traces reach the token cap.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_one_based": 207,
          "record_sha256_without_newline": "ba9a790e30e70875e55ee2d382f6b3b7f1a8424670ccbb847f48da481e0e7dfa"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_one_based": 207,
          "record_sha256_without_newline": "9118f6fbfb6902fe63de24d661c1eef23ac74b7818c3ad3c36c89e7e021298ba"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_one_based": 207,
          "record_sha256_without_newline": "8b0f89215f8899ebac55bfcfd37c0b06f977c7d84253e1e6e07acd9acabd3e0c"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_one_based": 207,
          "record_sha256_without_newline": "a96717bc36a098998ba91ec4489d4616e355f12b903eececfe2acd18994e5689"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_one_based": 207,
          "record_sha256_without_newline": "67046ea1ff59840fffc0059a06d5df75e89d92c8aba5699893f849119b7d49a0"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/math_candidates.json",
        "candidate_id": "math_octagon"
      },
      "caption_labels": {
        "baseline": "Native",
        "allspark": "Allspark"
      },
      "selection_type": "appendix_ambiguous_recovery",
      "baseline_excerpt_sha256": "761bd63457fb70c552164194db383c1ce832eb08bf5641f7b4c9ff3437f7e0d0",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "M4",
      "domain": "math",
      "title": "A terminal exception is lost",
      "task_id": "math:EleutherAI/hendrycks_math:counting_and_probability:78",
      "student": "8B",
      "task_summary": "The first digit of a string of 2002 digits is a 1. Any two-digit number formed by consecutive digits within this string is divisible by 19 or 31. What is the largest possible last digit in this string?",
      "task_summary_is_quote": true,
      "baseline_correct": true,
      "allspark_correct": false,
      "baseline_answer": "8",
      "allspark_answer": "1",
      "baseline_excerpt": "As before, 2000 ≡ 2 mod 3 ⇒ ends at 3. \n\nFrom 3, we can go to 1 or 8. \n\nIf we go to 1, then the last digit is 1. \n\nIf we go to 8, last digit is 8.",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 21,
          "text": "Therefore, the only way is to loop in the cycle. Therefore, the last digit is 1.",
          "source_chunk": 20,
          "sha256": "41bc6c3daedcbcdb28081e7b0440453c7b85f28b2cff58e6c2a7daefc10bc4bc",
          "completion_token_span": [
            4992,
            5248
          ]
        },
        {
          "role": "teacher",
          "turn": 22,
          "text": "Therefore, if we want to have the entire 2002-digit string, we must avoid 8s. Therefore, we must go from 3 to 1.",
          "source_chunk": 21,
          "sha256": "61d9986c7b80a50f700ccd43cbd7c9e5933382a210c541e1345414defdb58334",
          "completion_token_span": [
            5248,
            5504
          ]
        },
        {
          "role": "student",
          "turn": 23,
          "text": "Therefore, since the number of transitions is 2001. Let me check 2001 divided by 3. 3 × 667 = 2001. Therefore, 2001 = 3 × 667. Therefore, the last digit is 1.",
          "source_chunk": 22,
          "sha256": "eae743578d9d3d1682331d31043db9b9b527d7e2f95ac0b840774e8fb420a44e",
          "completion_token_span": [
            5504,
            5760
          ]
        }
      ],
      "interpretation": "Both writers return to an erroneous cycle-only constraint and Allspark answers 1 instead of 8.",
      "limitation": "The student introduced the cycle-only error earlier, although both roles had also recognized the terminal exception.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native8_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_8b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "25d1754674cbc8e6aa895803b040cd622a235b6fbddc25c670859a3597465409",
          "line_one_based": 130,
          "record_sha256_without_newline": "112a4bc51087c4f82b1de7af7c854c06d8c78c330aedbde17eb74befa762e700"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark8_complete_1721/files/evaluation_role_sampling/development_8b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "fa978f7165e1c9d421ed844b89ec9422f0b9f835a26c3520af58e06ae49b4768",
          "line_one_based": 130,
          "record_sha256_without_newline": "9de3e13961d1f8beb07bb2d0167a22f6e1f60e19cc7cfa032c5326c7a794cc1a"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native8_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "4e7eb871a89f3514493466ca6b828ebefdf6683e7671db793a981146c25ddd5d",
          "line_one_based": 130,
          "record_sha256_without_newline": "24411e36c57518168fe44fcf0ec2c7faf00713249dafe2a1585f7a2e02543d07"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark8_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "cc453c9ca65245c7ac1cf543f4b2b6d55dcf698350aabf7d04e49307f5142f4a",
          "line_one_based": 130,
          "record_sha256_without_newline": "7c106f74879ecdbdbed6a2f81bd1ac07b43eb84f393049128074ed74aa99650c"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_one_based": 130,
          "record_sha256_without_newline": "04561bb6003b5b7dc783ac5cee18e28ee87dd210a732bef9cb4646791088d746"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/math_candidates.json",
        "candidate_id": "math_digit_path_failure"
      },
      "caption_labels": {
        "baseline": "Native",
        "allspark": "Allspark"
      },
      "selection_type": "appendix_failure",
      "baseline_excerpt_sha256": "b8dad76c4a5b922be3d9ef4008cb528d48ed359fc41c8a9c633442894f5ee9e2",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "C1",
      "domain": "code",
      "title": "Parity before an exception",
      "task_id": "code:BAAI/TACO:train:16753",
      "student": "4B",
      "task_summary": "Remove as many tree edges as possible while leaving every connected component even-sized; return -1 if impossible.",
      "task_summary_is_quote": false,
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "0 for n=1 (incorrect)",
      "allspark_answer": "-1 for n=1; 96/96 supplied tests",
      "baseline_excerpt": "if n == 1:\n        print(0)\n        return",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "The key is to find how many such splits are possible. Let's think about the conditions.",
          "source_chunk": 0,
          "sha256": "054efbf1e7030fb07a088e9e55be7424be71c2f23211b4e885d8da71f1b05f3f",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "An important observation is that for the entire tree to be split into components with even sizes, the total number of vertices must be even.",
          "source_chunk": 1,
          "sha256": "a9e08679e88ada60da05794c942f58104a40d0ef99aad5e6eeb4d6651fa6fa60",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "Wait, but the original tree has n vertices. So, if n is odd, then it's impossible. Because even if you split into multiple components, each of even size, the sum would be even.",
          "source_chunk": 2,
          "sha256": "65cdbc78e1446dcb2858932d60bba2a82e0d0216f4f839e33703277184e49b03",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher introduces the even-total invariant, the student adopts it, and the final code rejects the one-node case.",
      "limitation": "The native trace also knew parity but later introduced a false exception; one pair cannot establish causal necessity.",
      "baseline_final_excerpt": "if n == 1:\n        print(0)\n        return",
      "allspark_final_excerpt": "if n % 2 != 0:\n        print(-1)\n        return",
      "test_evidence": {
        "index_0based": 4,
        "input": "1\n",
        "expected_output": "-1",
        "native_output_from_literal_code_branch": "0",
        "allspark_output_from_literal_code_branch": "-1",
        "output_note": "Outputs follow directly from literal branches; not newly executed. Saved frozen evidence reports native wrong_output and Allspark96/96."
      },
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "file_sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_1based": 122,
          "record_sha256_no_newline": "fca0cba1746cb50f68d0c7c3fa61091af34c872fed8e2c9ed9117311dbd1bc7e"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "file_sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_1based": 122,
          "record_sha256_no_newline": "d037b5d676e888c8c4ec771861324330589bc9c01ec78d1b39e6a2c199a42f46"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_1based": 122,
          "record_sha256_no_newline": "67ef83788b84b6472de2c6d40c1f8724180c813af497025969932795c178e7ce"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_1based": 122,
          "record_sha256_no_newline": "9e35daeb2318bafd20919b5f9bd5a3f1655dcbab50e0da0a83b66efbc4d5b488"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "file_sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 122,
          "record_sha256_no_newline": "591c65d9b7ed8ccdb9de92772c16eba20eeefb9ad0efd49e578cd1531a9fd569"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/code_candidates.json",
        "candidate_id": "code:BAAI/TACO:train:16753"
      },
      "selection_type": "main",
      "code_execution_note": "Reuses saved frozen execution evidence; snippets are not repaired or newly executed.",
      "main_task_summary": "Cut tree edges so every component has even size; return -1 if impossible. What about n=1?",
      "main_baseline_excerpt": "if n == 1:\n        print(0)\n        return",
      "main_teacher_excerpt": "An important observation is that for the entire tree to be split into components with even sizes, the total number of vertices must be even.",
      "main_student_after_excerpt": "So the first check is: if n is odd, output -1.",
      "main_student_before_excerpt": "The key is to find how many such splits are possible. Let's think about the conditions.",
      "baseline_excerpt_sha256": "e1c59380143d29c5c9748ae0bed7955e679ad47f646a18820d4257f797aed8c8",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "C2",
      "domain": "code",
      "title": "Search the feasible bottle subsets",
      "task_id": "code:BAAI/TACO:train:20677",
      "student": "8B",
      "task_summary": "Minimize the bottles holding all soda, then minimize the volume poured.",
      "task_summary_is_quote": false,
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "Wrong output on test 8",
      "allspark_answer": "151/151 supplied tests",
      "baseline_excerpt": "selected_bottles = bottles[:k]",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 17,
          "text": "Among those subsets, we need to select the one with the maximum sum of a_i's, which would minimize t.",
          "source_chunk": 16,
          "sha256": "0fdceea41b49ecf39926acd55c1f2feca711f594f5fec467de517b099276f18d",
          "completion_token_span": [
            3968,
            4224
          ]
        },
        {
          "role": "teacher",
          "turn": 18,
          "text": "This is a variation of the knapsack problem. But since the constraints are small (n is up to 100, and k is up to 100), perhaps a dynamic programming approach is feasible.",
          "source_chunk": 17,
          "sha256": "1ccae6c5edb2735b93e6e84a0e00a661ff093903ce3e26cffad18981c7e18ac2",
          "completion_token_span": [
            4224,
            4480
          ]
        },
        {
          "role": "student",
          "turn": 19,
          "text": "Let's consider that for each possible number of selected bottles (from 0 to n), and for each possible sum of b_i, we track the maximum sum of a_i's.",
          "source_chunk": 18,
          "sha256": "98ea0591d8c25cb6e88aba4bbb10b18f092850eb80cbcfe57603613c8e296d6c",
          "completion_token_span": [
            4480,
            4736
          ]
        }
      ],
      "interpretation": "The teacher proposes dynamic programming for constrained bottle selection, and the next student turn defines the state.",
      "limitation": "The student already derived the objective; the teacher contributes the explicit dynamic-programming suggestion.",
      "baseline_final_excerpt": "selected_bottles = bottles[:k]",
      "allspark_final_excerpt": "if dp[j][new_s] < dp[j-1][s] + current_a:\n                            dp[j][new_s] = dp[j-1][s] + current_a",
      "test_evidence": {
        "index_0based": 7,
        "input": "20\n24 22 4 34 76 13 78 1 81 51 72 11 25 46 22 33 60 42 25 19\n40 81 10 34 84 16 90 38 99 81 100 19 79 65 26 80 62 47 76 47\n",
        "expected_output": "9 217\n",
        "output_note": "Saved evidence reports native wrong_output at test7; Allspark151/151. Actual native stdout not present in reviewed record."
      },
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native8_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_8b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "file_sha256": "25d1754674cbc8e6aa895803b040cd622a235b6fbddc25c670859a3597465409",
          "line_1based": 16,
          "record_sha256_no_newline": "1f43e56a6f0c9e45b87455e5a9bb73392a63abc69fc335015618a6d9731cb643"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark8_complete_1721/files/evaluation_role_sampling/development_8b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "file_sha256": "fa978f7165e1c9d421ed844b89ec9422f0b9f835a26c3520af58e06ae49b4768",
          "line_1based": 16,
          "record_sha256_no_newline": "e5bde9d49770fd73e1e79f2f9142bc859d2765d6e1379051ac4c6190d09df0df"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native8_corrected_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "4e7eb871a89f3514493466ca6b828ebefdf6683e7671db793a981146c25ddd5d",
          "line_1based": 16,
          "record_sha256_no_newline": "999cd52fc5c6adb13864e63ef66972715e87e583188d0fcb9712373602beee4d"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark8_role_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "cc453c9ca65245c7ac1cf543f4b2b6d55dcf698350aabf7d04e49307f5142f4a",
          "line_1based": 16,
          "record_sha256_no_newline": "f89d015b10bf4b5b0cbbcb468c19d233991ba383f459fa61b5145a9e25d137ee"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "file_sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 16,
          "record_sha256_no_newline": "bb227bfab79ea6255a2abb40540dc5b7d3b152b883703fd87d9313cc54b11011"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/code_candidates.json",
        "candidate_id": "code:BAAI/TACO:train:20677"
      },
      "selection_type": "appendix_success",
      "code_execution_note": "Reuses saved frozen execution evidence; snippets are not repaired or newly executed.",
      "baseline_excerpt_sha256": "d9d25b51ac5067f7d66006c51d6a173c86e4f191153c7920a134ba7ecc402aec",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "C3",
      "domain": "code",
      "title": "Compose swaps on current values",
      "task_id": "code:BAAI/TACO:train:10374",
      "student": "8B",
      "task_summary": "Apply successive global letter swaps to a company name; each operation acts on the current string.",
      "task_summary_is_quote": false,
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "Wrong output on test 2",
      "allspark_answer": "100/100 supplied tests",
      "baseline_excerpt": "transform[idx_x], transform[idx_y] = transform[idx_y], transform[idx_x]",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "The straightforward approach would be to process each designer's swap step by step.",
          "source_chunk": 0,
          "sha256": "76b463e67c0e87518608cb8f917aecf01b86daf86e93d944dc8146111fa8abb1",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "Suppose we have a mapping from each character to another. Initially, the mapping is identity.",
          "source_chunk": 1,
          "sha256": "b5f8f327aa18cc1681747bab5f4e7e2f3f21c04a8ab6f36b6eeecc334aedd31a",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "Let's maintain a mapping array (or a dictionary) that tells us for each character, what it is transformed into after all the swaps.",
          "source_chunk": 2,
          "sha256": "7cfe8469c8542648ec527c2d04374a67ead9d7fbce817f873aa424c6def34f10",
          "completion_token_span": [
            384,
            640
          ]
        },
        {
          "role": "student",
          "turn": 7,
          "text": "if M[c] is x, then it becomes y.\n\nif M[c] is y, then it becomes x.\n\nOtherwise, it remains the same.",
          "source_chunk": 6,
          "sha256": "26540d55ed89bcbdf1ee4ac7d0e73ae14d18832aa11382231ed2afa10f891df5",
          "completion_token_span": [
            1408,
            1664
          ]
        }
      ],
      "interpretation": "The teacher introduces a mapping, while the student supplies the decisive rule updating its current values.",
      "limitation": "The correct value-update rule first appears in student text, so the correction cannot be credited solely to the teacher.",
      "baseline_final_excerpt": "transform[idx_x], transform[idx_y] = transform[idx_y], transform[idx_x]",
      "allspark_final_excerpt": "for i in range(26):\n            if mapping[i] == x_idx:\n                mapping[i] = y_idx\n            elif mapping[i] == y_idx:\n                mapping[i] = x_idx",
      "test_evidence": {
        "index_0based": 1,
        "input": "11 6\nabacabadaba\na b\nb c\na d\ne g\nf a\nb b\n",
        "expected_output": "cdcbcdcfcdc\n",
        "output_note": "Saved evidence reports native wrong_output at test1; Allspark100/100. Actual native stdout not present in reviewed record."
      },
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native8_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_8b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "file_sha256": "25d1754674cbc8e6aa895803b040cd622a235b6fbddc25c670859a3597465409",
          "line_1based": 128,
          "record_sha256_no_newline": "ba1acd6ab8545fd2fda08ec957b37879be9882d20a143ceb24a06ac2a40667a7"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark8_complete_1721/files/evaluation_role_sampling/development_8b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "file_sha256": "fa978f7165e1c9d421ed844b89ec9422f0b9f835a26c3520af58e06ae49b4768",
          "line_1based": 128,
          "record_sha256_no_newline": "9aef213e2179471493930fc186209386a5f690c13d5db2ab8fabce30345e1d79"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native8_corrected_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "4e7eb871a89f3514493466ca6b828ebefdf6683e7671db793a981146c25ddd5d",
          "line_1based": 128,
          "record_sha256_no_newline": "0077556756cc0a4973e8848b7f70a77484d6583823f7cc51e6083d56942940d1"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark8_role_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "cc453c9ca65245c7ac1cf543f4b2b6d55dcf698350aabf7d04e49307f5142f4a",
          "line_1based": 128,
          "record_sha256_no_newline": "52feebee67e754ee8f028942c5a804cd086f287b85935c62ab90625a1fad4db0"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "file_sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 128,
          "record_sha256_no_newline": "ea15e05a3f913bd917589bea3b39377c7296ed57e99569db87f786ea598448cc"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/code_candidates.json",
        "candidate_id": "code:BAAI/TACO:train:10374"
      },
      "selection_type": "appendix_mixed_attribution_success",
      "code_execution_note": "Reuses saved frozen execution evidence; snippets are not repaired or newly executed.",
      "baseline_excerpt_sha256": "f1eb41589bba747522ab2762bac6e0782c2d90277bcdc3575c9bc370ffd9137c",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "C4",
      "domain": "code",
      "title": "A shared indexing error",
      "task_id": "code:BAAI/TACO:train:17287",
      "student": "4B",
      "task_summary": "Convert an integer from 0 through 99 to its lowercase English spelling.",
      "task_summary_is_quote": false,
      "baseline_correct": true,
      "allspark_correct": false,
      "baseline_answer": "ninety-nine for 99; 200/200 supplied tests",
      "allspark_answer": "eighty-nine for 99 (incorrect)",
      "baseline_excerpt": "print(f\"{tens_words[tens_digit]}-{ones_words[ones_digit]}\")",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 3,
          "text": "So the code needs to have two dictionaries or lists: one for the ones (0-19), and one for the tens (2-9).",
          "source_chunk": 2,
          "sha256": "194d7ba66431df66b6a85acd96f7d9c6fb74e6e04425bd72a1a5fc86799aa1ea",
          "completion_token_span": [
            384,
            640
          ]
        },
        {
          "role": "teacher",
          "turn": 4,
          "text": "tens = [\"\", \"twenty\", \"thirty\", \"forty\", \"fifty\", \"sixty\", \"seventy\", \"eighty\", \"ninety\"]",
          "source_chunk": 3,
          "sha256": "240baeb3a95d265af36852c68bba4a96eadafac858853d7e17cc441ff9b5ae6a",
          "completion_token_span": [
            640,
            896
          ]
        },
        {
          "role": "student",
          "turn": 5,
          "text": "For example, 20: s//10 is 2, so index 0 in the tens list.",
          "source_chunk": 4,
          "sha256": "ec30bc43078f9c84534764a00faec47748e3fe438868f9801858cb465f5e0456",
          "completion_token_span": [
            896,
            1152
          ]
        }
      ],
      "interpretation": "The teacher supplies an inconsistent tens table and the student repeats the indexing mistake in the final code.",
      "limitation": "The visible propagation of an error does not establish that this teacher sentence uniquely caused the failure.",
      "baseline_final_excerpt": "print(f\"{tens_words[tens_digit]}-{ones_words[ones_digit]}\")",
      "allspark_final_excerpt": "print(tens[tens_digit - 2] + \"-\" + ones[ones_digit])",
      "test_evidence": {
        "index_0based": 1,
        "input": "99\n",
        "expected_output": "ninety-nine\n",
        "native_output_from_literal_code_branch": "ninety-nine",
        "allspark_output_from_literal_code_branch": "eighty-nine",
        "output_note": "Outputs follow directly from stored lists/indexing; not newly executed. Saved evidence reports native200/200 and Allsparkwrong_outputat1."
      },
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "file_sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_1based": 4,
          "record_sha256_no_newline": "c52b590beb8a9fc1b21b284ee3dd0c3aff5ddf2ebf9ca200be92df9637217064"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "file_sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_1based": 4,
          "record_sha256_no_newline": "2774f2713c2e86c7596bf97331b89dd55f1d40c7024532b2677e72fbabc4772f"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_1based": 4,
          "record_sha256_no_newline": "fa7858e96a806c5a2244491bf6fcb5fbff562483cd338c2d657adc860fe14411"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "file_sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_1based": 4,
          "record_sha256_no_newline": "e8aa20c7f93767484f2b34d4956511fdac5e5a7dc5876da5013def818b79c806"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "file_sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 4,
          "record_sha256_no_newline": "d93723e31fffa2b23473262ee56bb5f68c0c33911f7f71543a74dc13a028687f"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/code_candidates.json",
        "candidate_id": "code:BAAI/TACO:train:17287"
      },
      "selection_type": "appendix_failure",
      "code_execution_note": "Reuses saved frozen execution evidence; snippets are not repaired or newly executed.",
      "baseline_excerpt_sha256": "9eda4e56893445d572db972b4ea93d417694a38efaeaf88f61ba71295eb5692a",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "R1",
      "domain": "reasoning",
      "title": "Separate a reason from the conclusion",
      "task_id": "reasoning:csitfun/LogiQA2.0:13825",
      "student": "4B",
      "task_summary": "An ethicist rejects Gillette's promise of genetic research benefits because it ignores possible harms. What is the conclusion? C: research might harm more than help. D: Gillette's argument is unconvincing because it ignores possible consequences.",
      "task_summary_is_quote": false,
      "prompt_exact": "Ethicist: Robert Gillette has argued that because a thorough knowledge of genetics would enable us to cure the over 3, 000 inherited disorders that affect humanity, deciphering the human genetic code will certainly benefit humanity despite its enormous cost. Gillette' s argument is not persuasive, however, because he fails to consider that such knowledge might ultimately harm human beings more than it would benefit them.\n\nWhich one of the following most accurately expresses the conclusion of the ethicist's argument?\nA. Gillette's argument wrongly assumes that deciphering the genetic code will lead to cures for genetic disorders.\nB. Gillette's claim that a thorough knowledge of genetics would enable us to cure over 3, 000 disorders is overstated.\nC. Deciphering the genetic code might ultimately harm human beings more than benefit them.\nD. Gillette's argument is unconvincing because it ignores certain possible consequences of genetic research.\n\nFinish with exactly one line: Answer: A, Answer: B, Answer: C, or Answer: D.",
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "C",
      "allspark_answer": "D",
      "baseline_excerpt": "Therefore, the correct answer is C. Because the ethicist is saying that the harm is a possibility, which is the main point. The answer is C.",
      "baseline_excerpt_field": "reasoning_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "So the question is asking for the conclusion of the ethicist's argument. The conclusion is the main point the ethicist is trying to make.",
          "source_chunk": 0,
          "sha256": "ed6c7eff0353903d044cdcc8b1d40e003ca991ef272a02943fdaa2f6cfed79a9",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "The ethicist is saying that Gillette's argument isn't good because he ignores possible harms. So the conclusion is that Gillette's argument is unconvincing because he didn't consider the possible negative consequences.",
          "source_chunk": 1,
          "sha256": "7e30edf9ea3b57e76d68e97c103d6f46123f1d4324785fcb3385d1fb98b729ae",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "But option C is stating the reason why the argument is not persuasive. However, the conclusion of the ethicist's argument is that Gillette's argument is not persuasive.",
          "source_chunk": 2,
          "sha256": "d849c0204b56dd555516fdffc2137d732af459fea5b41c9cc11636194ac166c3",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher identifies the criticism as the conclusion, and the next student turn distinguishes it from the supporting reason.",
      "limitation": "The student initially recognized the criticism and later still wavers; this pair illustrates clarification rather than an isolated causal correction.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_1based": 310,
          "record_sha256_no_newline": "161c23eeb96f4d0098338bc42362cb3e1a7c9b400cf5a2f9b1e38684a71c5d41"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_1based": 310,
          "record_sha256_no_newline": "fc235992ee8aabb58b0e743b462c13b0cfae1b272c3e9c01075c75e66fa7a1df"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_1based": 310,
          "record_sha256_no_newline": "e8f79811e0995806f333e866c019ef0c8ef008fcc1750b01ffc80bd7eaaf50c3"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_1based": 310,
          "record_sha256_no_newline": "4eb1ed43a8d263a3af01d87059b99d18a1d0a52a7fb80570f9a5b73404ad1362"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 310,
          "record_sha256_no_newline": "20144393fe07fa3f053e4b3f9f5fb57346eacb9e8076326abb1fbb04d7adbc1e"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/reasoning_candidates.json",
        "candidate_id": "reasoning_main_4b_13825"
      },
      "selection_type": "main",
      "main_task_summary": "Genetics may cause harm. Is that the ethicist's conclusion (C), or a reason Gillette's argument is unconvincing (D)?",
      "main_baseline_excerpt": "Therefore, the correct answer is C. Because the ethicist is saying that the harm is a possibility, which is the main point. The answer is C.",
      "main_teacher_excerpt": "So the conclusion is that Gillette's argument is unconvincing because he didn't consider the possible negative consequences.",
      "main_student_after_excerpt": "But option C is stating the reason why the argument is not persuasive.",
      "main_student_before_excerpt": "So the question is asking for the conclusion of the ethicist's argument. The conclusion is the main point the ethicist is trying to make.",
      "baseline_excerpt_sha256": "acf29bb3965d0dcf9a4aa32d6ef4f096f6e18f077e389303ed611f6877a55a27",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "R2",
      "domain": "reasoning",
      "title": "Find the claim being challenged",
      "task_id": "reasoning:csitfun/LogiQA2.0:10768:row:train:855c7899398a7d2c3d14b2e6c26679fc2def1e70703ffa71ca3fb9ff3df406ca",
      "student": "4B",
      "task_summary": "The passage questions whether history's lessons can be discovered or applied. What role does 'we should learn the lessons of history' play? A: compatible with accepting or denying the conclusion. D: the position the argument aims to discredit.",
      "task_summary_is_quote": false,
      "prompt_exact": "People often admonish us to learn the lessons of history, but, even if it were easy to discover what the past was really like, it is nearly impossible to discover its lessons. We are supposed, for example, to learn the lessons of World War I. But what are they? And were we ever to discover what they are, it is not clear that we could ever apply them, for we shall never again have a situation just like World War I.\n\nThat we should learn the lessons of history figures in the argument in which one of the following ways?\nA. It is compatible with accepting the argument's conclusion and with denying it.\nB. It is a position that the argument simply takes for granted is false.\nC. It is an assumption that is required in order to establish the argument's conclusion.\nD. It expresses the position the argument as a whole is directed toward discrediting.\n\nFinish with exactly one line: Answer: A, Answer: B, Answer: C, or Answer: D.",
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "A",
      "allspark_answer": "D",
      "baseline_excerpt": "Therefore, D is not correct. The answer is A. Because the position is compatible with the conclusion.",
      "baseline_excerpt_field": "reasoning_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "The question is about how the idea that we should learn from history is used in the argument. The options are A to D. Let me break down each part.",
          "source_chunk": 0,
          "sha256": "4a73a46dbecd834cf0e77757aa525f69731f40afbd011a22ad75cd87e1c3d73a",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "But the argument is against learning from history, so maybe not compatible with the conclusion. Wait, the conclusion is that we shouldn't learn from history, so if the argument's conclusion is that we shouldn't learn, then the idea of learning is being challenged. So maybe A is not correct.",
          "source_chunk": 1,
          "sha256": "46cc6d626dda8169ec4c91e51f209e0dffedfd3f46b8b0ae7005bf0982ec50e6",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "So the author is arguing against the idea that learning from history is useful. So the argument is directed towards discrediting the idea that we should learn from history. Therefore, D would be correct.",
          "source_chunk": 2,
          "sha256": "b4290d143d80a3df5924950f9b876229890a4ca3999f5dd8c6b7027c021a61ff",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher frames the historical-lessons claim as the target of criticism, and the next student turn selects D.",
      "limitation": "The teacher overstates the passage as saying we should not learn from history, despite the correct final choice.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native4_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_4b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "e01f1a13d3389255097e44ebb5eaa36734bb10b665e2b6a825c490d385e04b8a",
          "line_1based": 328,
          "record_sha256_no_newline": "fceb92fe609f8b9795293d05854e9316105ce9088679b5f133cadae50f790c54"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark4_complete_1507/files/evaluation_role_sampling/development_4b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "76a8f0082693af2e0f51d4a447fd4ae0fec128fa40f3f2f510d4952e76312d7c",
          "line_1based": 328,
          "record_sha256_no_newline": "d46a1fd77ee222f72c5389e15ac22e820420157b301356202b5045e624ab53fd"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native4_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "a8f15d07a5f53f5d0f3418396ea439b6b412d3250938e8b05f35a6bf3b63c13d",
          "line_1based": 328,
          "record_sha256_no_newline": "1e9c021f4f7eb1741a3ab18b60e5a378c636a5ac1d6538ec3dc528962913271d"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark4_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "6d86040473bb77604285be2eb322476ce4319daddca2dca307b6e1efe4a583ee",
          "line_1based": 328,
          "record_sha256_no_newline": "98009995448a6ddf14412530eceaadd29172c610b83abc310351f5a60a803639"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 328,
          "record_sha256_no_newline": "6dfd4240b5d9ab8175d6a5ca4c230de4aaa2d54650e946d45a63e0dceb835719"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/reasoning_candidates.json",
        "candidate_id": "reasoning_appendix_4b_10768"
      },
      "selection_type": "appendix_success",
      "baseline_excerpt_sha256": "34ea3865be1111cad9256315012e8e61943580380a30d5826f677fb7a5afe8b7",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "R3",
      "domain": "reasoning",
      "title": "Respect an existing exception",
      "task_id": "reasoning:csitfun/LogiQA2.0:14001",
      "student": "8B",
      "task_summary": "Existing ethical exceptions require reporting gunshot wounds and certain infectious diseases. Which principle can still forbid reporting a fugitive with a noninfectious skin condition? B: protect willingness to seek treatment, except for gunshot wounds. D: disclose only for the patient's treatment, without consent.",
      "task_summary_is_quote": false,
      "prompt_exact": "Police published a wanted poster for a criminal fugitive in a medical journal, because the fugitive was known to have a certain acute noninfectious skin problem that would eventually require a visit to a doctor. The poster asked for information about the whereabouts of the fugitive. A physician' s responding to the poster' s request for information would not violate medical ethics, since physicians are already subject to requirements to report gunshot wounds to police and certain infectious diseases to health authorities. These exceptions to confidentiality are clearly ethical.\n\nWhich one of the following principles, while remaining compatible with the requirements cited above, supports the view that a physician's responding to the request would violate medical ethics?\nA. Since a patient comes to a physician with the expectation that the patient's visit and medical condition will remain confidential, it is not ethical for a physician to share this information with anyone except personnel within the physician's office.\nB. Since the primary concern of medicine is individual and public health, it is not ethical for a physician, except in the case of gunshot wounds, to reduce patients' willingness to come for treatment by a policy of disclosing their identities to law-enforcement agencies.\nC. Except to other medical personnel working to preserve or restore the health of a patient or of other persons, physicians cannot ethically disclose information about the identity of patients or their medical condition.\nD. Except as required by the medical treatment of the patient, physicians cannot ethically disclose to others information about a patient's identity or medical condition without the patient's consent.\n\nFinish with exactly one line: Answer: A, Answer: B, Answer: C, or Answer: D.",
      "baseline_correct": false,
      "allspark_correct": true,
      "baseline_answer": "D",
      "allspark_answer": "B",
      "baseline_excerpt": "This principle is compatible with the existing requirements (which are exceptions to the general rule) and directly supports the conclusion that the physician’s response would violate medical ethics.",
      "baseline_excerpt_field": "final_text",
      "turns": [
        {
          "role": "student",
          "turn": 9,
          "text": "But reporting gunshot wounds to the police is not part of the medical treatment. Wait, that's confusing.",
          "source_chunk": 8,
          "sha256": "d14b7e02b630b9584331fc17890d921e917195fd6775af4b2b8680a53f8448b0",
          "completion_token_span": [
            1920,
            2176
          ]
        },
        {
          "role": "teacher",
          "turn": 10,
          "text": "Reporting to the police is not part of the treatment. So if D says that except for medical treatment, you can't disclose without consent, then the physician is violating this principle. But the original argument says that the exceptions (like reporting gunshot wounds) are allowed.",
          "source_chunk": 9,
          "sha256": "fb3c5502d9078362fc0721888ad07fddc3e88660387a6b6056206caaff74f921",
          "completion_token_span": [
            2176,
            2432
          ]
        },
        {
          "role": "student",
          "turn": 11,
          "text": "The question is looking for a principle that supports the view that the physician's response would violate medical ethics, while remaining compatible with the requirements cited (i.e., the exceptions like reporting gunshot wounds and infectious diseases).",
          "source_chunk": 10,
          "sha256": "f7dee48b1876a15a781e3e5509ba42946b26473a0e7ebe2bba83aee85ef29dbe",
          "completion_token_span": [
            2432,
            2688
          ]
        }
      ],
      "interpretation": "The teacher reinforces that a treatment-only disclosure rule conflicts with the existing reporting exception, and the final answer is B.",
      "limitation": "The student introduced the reporting-versus-treatment distinction earlier; the next turn does not immediately settle the answer.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native8_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_8b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "25d1754674cbc8e6aa895803b040cd622a235b6fbddc25c670859a3597465409",
          "line_1based": 283,
          "record_sha256_no_newline": "37f87c24e8c47484313edde2cca0b968482bb18d02045d5474f09e8f8a4afc06"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark8_complete_1721/files/evaluation_role_sampling/development_8b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "fa978f7165e1c9d421ed844b89ec9422f0b9f835a26c3520af58e06ae49b4768",
          "line_1based": 283,
          "record_sha256_no_newline": "191b30390eaf2c7c3c6803be4607c389250a369ce7049dfb5cdb135f80d3ebee"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native8_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "4e7eb871a89f3514493466ca6b828ebefdf6683e7671db793a981146c25ddd5d",
          "line_1based": 283,
          "record_sha256_no_newline": "d1fb5ac65f57896f386832a5d9f989db1f1777dbd7fe002fe80a515678b387a6"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark8_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "cc453c9ca65245c7ac1cf543f4b2b6d55dcf698350aabf7d04e49307f5142f4a",
          "line_1based": 283,
          "record_sha256_no_newline": "8cb9bb9051a654e9446d7072cef27163ec508f0fdf07e233d628f6da2783e0f8"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 283,
          "record_sha256_no_newline": "bcc1aae3265e49ba4b1946381fea9c95a11fb026282fac5a1ddddf7122bed764"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/reasoning_candidates.json",
        "candidate_id": "reasoning_appendix_8b_14001"
      },
      "selection_type": "appendix_success_qualified",
      "baseline_excerpt_sha256": "f41c04badb2ca558403ad861d811f2877c7f981a12ae9d9b5293ced8e83c4f4a",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    },
    {
      "id": "R4",
      "domain": "reasoning",
      "title": "A plausible but wrong reinterpretation",
      "task_id": "reasoning:csitfun/LogiQA2.0:7370",
      "student": "8B",
      "task_summary": "'Reverse search' means approaching a problem from the opposite direction or function. Which example fits? C: sell colored refrigerators in a market dominated by white ones. D: pre-mark street locations with emergency codes.",
      "task_summary_is_quote": false,
      "prompt_exact": "Reverse search means that in the process of thinking, we analyze and explore from the opposite direction of thinking, go in the opposite direction, and invent from the opposite or relative functions of things.\n\nWhich of the following is reverse search?\nA. The design idea of parallel computer is to divide a task to several people at the same time, so that the calculation speed of parallel computer is doubled\nB. When a task is done jointly by several people, such as safe management, it is controlled by two people at the same time, thus the safety is greatly enhanced\nC. When white refrigerator fills the market, some famous enterprise rolls out chromatic refrigerator, the result receives market welcome with colour new and different, infiltrate international market very quickly\nD. The key to reporting to the police is to clarify the location of the incident. Sometimes the delay is due to the unknown location of the emergency. Shenzhen has painted alarm codes on 100,000 street lamps and telephone poles in the city, ensuring that 110 police can be accurately located\n\nFinish with exactly one line: Answer: A, Answer: B, Answer: C, or Answer: D.",
      "baseline_correct": true,
      "allspark_correct": false,
      "baseline_answer": "C",
      "allspark_answer": "D",
      "baseline_excerpt": "It's enhancing the existing system's functionality rather than reversing the function.",
      "baseline_excerpt_field": "reasoning_text",
      "turns": [
        {
          "role": "student",
          "turn": 1,
          "text": "So I need to look for an example where the solution is approached from the opposite direction of the usual way.",
          "source_chunk": 0,
          "sha256": "66ae2997e949181464440be365379238c6e48f7b78f3bed92a8402981a461ce0",
          "completion_token_span": [
            0,
            128
          ]
        },
        {
          "role": "teacher",
          "turn": 2,
          "text": "So they're using a reverse method here? Maybe they are using a different approach to solve the same problem. Like, instead of trying to find the location, they're marking the location to make it easier. But I'm not sure.",
          "source_chunk": 1,
          "sha256": "eb9b6e9bf9a67ccf92c9eff6a15a2eca631ca48d23720b95242a4947abe2dcb9",
          "completion_token_span": [
            128,
            384
          ]
        },
        {
          "role": "student",
          "turn": 3,
          "text": "So instead of relying on people to describe the location, they have pre-marked codes. That's a different approach, maybe reverse.",
          "source_chunk": 2,
          "sha256": "33d7d9b8d4dddba862951d5ba13480ad03f85776181649267d1ba526f00b0902",
          "completion_token_span": [
            384,
            640
          ]
        }
      ],
      "interpretation": "The teacher suggests pre-marking locations as a reversal, and the student adopts this framing before answering D.",
      "limitation": "This interpretive question has reference C; the sampled trace demonstrates a wrong outcome rather than unique causal responsibility.",
      "source_refs": {
        "baseline": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/backups/native8_completed_20260924T0906Z/files/evaluation_corrected_sampling/development_8b_20260924/execution/generation/executor_solo/step_000000/raw_provisional/trajectories.jsonl",
          "sha256": "25d1754674cbc8e6aa895803b040cd622a235b6fbddc25c670859a3597465409",
          "line_1based": 376,
          "record_sha256_no_newline": "9cdf216d95d25b41d4039b9824091d2974b3f494bf812be4f4de538a07e5dbac"
        },
        "allspark": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/backups/allspark8_complete_1721/files/evaluation_role_sampling/development_8b_20260924/execution/generation/allspark/step_000094/raw_provisional/trajectories.jsonl",
          "sha256": "fa978f7165e1c9d421ed844b89ec9422f0b9f835a26c3520af58e06ae49b4768",
          "line_1based": 376,
          "record_sha256_no_newline": "e8725fcc37012a579e3aef2e461876c2a2db9570d83444a3adc0d8a3650342c7"
        },
        "baseline_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_corrected_sampling/results/native8_corrected_dev_20260924/contextual_decisions.jsonl",
          "sha256": "4e7eb871a89f3514493466ca6b828ebefdf6683e7671db793a981146c25ddd5d",
          "line_1based": 376,
          "record_sha256_no_newline": "ce59b1327c6af71bcec353b3f30a211df147a6e2a22e67be4cc310ec247472bf"
        },
        "allspark_review": {
          "path": "artifacts/evaluation_16k_readiness/20260924_role_sampling/results/allspark8_role_dev_20260924/contextual_decisions.jsonl",
          "sha256": "cc453c9ca65245c7ac1cf543f4b2b6d55dcf698350aabf7d04e49307f5142f4a",
          "line_1based": 376,
          "record_sha256_no_newline": "7bbdc38b9ecc7767a831968df893502c593fec4b3eb719bf94d01ea76acfadfe"
        },
        "task": {
          "path": "artifacts/evaluation_16k_readiness/20260922_allspark_selected_dev/pilot_dev.jsonl",
          "sha256": "8fcc5cbd9ea691e5088472ae448ee8df786b6c4fc276d650cabe7c742fbc3444",
          "line_1based": 376,
          "record_sha256_no_newline": "d6ef732a0eef9989d81094454316e4aad8301b462884d5049b44633cd6ae903c"
        }
      },
      "provenance": {
        "input_candidate_file": "artifacts/rollout_case_studies_20260924/reasoning_candidates.json",
        "candidate_id": "reasoning_failure_8b_7370"
      },
      "selection_type": "appendix_failure",
      "baseline_excerpt_sha256": "bbd80f03307a1560bcee5adcf6a14d5a83962cdb0d9f5d95899bfdf69f8c6ae8",
      "quote_verification": {
        "baseline_exact_contiguous": true,
        "turns_exact_contiguous_in_decoded_saved_role_chunks": true,
        "student_teacher_roles_verified": true
      }
    }
  ]
}

